The Impact of Hyperparameters on Large Language Model Inference Performance: An Evaluation of vLLM and HuggingFace Pipelines

The recent surge of open-source large language models (LLMs) enables developers to create AI-based solutions while maintaining control over aspects such as privacy and compliance, thereby providing governance and ownership of the model deployment process. To utilize these LLMs, inference engines are needed. These engines load the model's weights onto available resources, such as GPUs, and process queries to generate responses. The speed of inference, or performance, of the LLM, is critical for real-time applications, as it computes millions or billions of floating point operations per inference. Recently, advanced inference engines such as vLLM have emerged, incorporating novel mechanisms such as efficient memory management to achieve state-of-the-art performance. In this paper, we analyze the performance, particularly the throughput (tokens generated per unit of time), of 20 LLMs using two inference libraries: vLLM and HuggingFace's pipelines. We investigate how various hyperparameters, which developers must configure, influence inference performance. Our results reveal that throughput landscapes are irregular, with distinct peaks, highlighting the importance of hyperparameter optimization to achieve maximum performance. We also show that applying hyperparameter optimization when upgrading or downgrading the GPU model used for inference can improve throughput from HuggingFace pipelines by an average of 9.16% and 13.7%, respectively.

==> old/data.txt <==
ANOVA Results: throughput
F-statistic: 0.2226715955533961
p-value: 0.8803110456725485
Fail to reject the null hypothesis. There is no statistically significant difference in throughput across different numbers of GPUs.
Field energyJPerToken  minimize
/Users/matias/develop/boite/aimpetus-src/analysis/ExperimentExecutionTest.py:694: UserWarning: The figure layout has changed to tight
  plt.tight_layout()
ANOVA Results: energyJPerToken
F-statistic: 0.9813355646230039
p-value: 0.4071089489506833
Fail to reject the null hypothesis. There is no statistically significant difference in energyJPerToken across different numbers of GPUs.
Field energy_efficiency  maximize
/Users/matias/develop/boite/aimpetus-src/analysis/ExperimentExecutionTest.py:694: UserWarning: The figure layout has changed to tight
  plt.tight_layout()
ANOVA Results: energy_efficiency
F-statistic: 2.8925268279135814
p-value: 0.04192494553563827
Reject the null hypothesis. There is a statistically significant difference in energy_efficiency across different numbers of GPUs.
Field nv_gpuUtil_perc_mean  maximize
/Users/matias/develop/boite/aimpetus-src/analysis/ExperimentExecutionTest.py:694: UserWarning: The figure layout has changed to tight
  plt.tight_layout()
ANOVA Results: nv_gpuUtil_perc_mean
F-statistic: 90.07152131360472
p-value: 4.1189979043903004e-23
Reject the null hypothesis. There is a statistically significant difference in nv_gpuUtil_perc_mean across different numbers of GPUs.
Field nv_mem_usage_perc_mean  maximize
/Users/matias/develop/boite/aimpetus-src/analysis/ExperimentExecutionTest.py:694: UserWarning: The figure layout has changed to tight
  plt.tight_layout()
ANOVA Results: nv_mem_usage_perc_mean
F-statistic: 7.558162311556485
p-value: 0.00020583685169804346
Reject the null hypothesis. There is a statistically significant difference in nv_mem_usage_perc_mean across different numbers of GPUs.
Field mpst_cpu_usage_mean  maximize
/Users/matias/develop/boite/aimpetus-src/analysis/ExperimentExecutionTest.py:694: UserWarning: The figure layout has changed to tight
  plt.tight_layout()
ANOVA Results: mpst_cpu_usage_mean
F-statistic: 0.6492231373333542
p-value: 0.5862827573951344
Fail to reject the null hypothesis. There is no statistically significant difference in mpst_cpu_usage_mean across different numbers of GPUs.
Field totalTime  minimize
/Users/matias/develop/boite/aimpetus-src/analysis/ExperimentExecutionTest.py:694: UserWarning: The figure layout has changed to tight
  plt.tight_layout()
ANOVA Results: totalTime
F-statistic: 2.7986238412134083
p-value: 0.046930569459716166
